The Contribution of In-situ and Ex-situ Star Formation in Early-Type Galaxies: MaNGA versus IllustrisTNG

We compare stellar mass surface density, metallicity, age, and line-of-sight velocity dispersion profiles in massive ($M_*\geq10^{10.5}\,\mathrm{M_\odot}$) present-day early-type galaxies (ETGs) from the MaNGA survey with simulated galaxies from the TNG100 simulation of the IllustrisTNG suite. We find an excellent agreement between the stellar mass surface density profiles of MaNGA and TNG100 ETGs, both in shape and normalisation. Moreover, TNG100 reproduces the shapes of the profiles of stellar metallicity and age, as well as the normalisation of velocity dispersion distributions of MaNGA ETGs. We generally also find good agreement when comparing the stellar profiles of central and satellite galaxies between MaNGA and TNG100. An exception is the velocity dispersion profiles of very massive ($M_*\gtrsim10^{11.5}\,\mathrm{M_\odot}$) central galaxies, which, on average, are significantly higher in TNG100 than in MaNGA ($\approx50\,\mathrm{km\,s^{-1}}$). We study the radial profiles of $\mathit{in}$-$\mathit{situ}$ and $\mathit{ex}$-$\mathit{situ}$ stars in TNG100 and discuss the extent to which each population contributes to the observed MaNGA profiles. Our analysis lends significant support to the idea that high-mass ($M_*\gtrsim10^{11}\,\mathrm{M_\odot}$) ETGs in the present-day Universe are the result of a merger-driven evolution marked by major mergers that tend to homogenise the stellar populations of the progenitors in the merger remnant.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> The Contribution of In-situ and Ex-situ Star Formation in Early-Type Galaxies_ MaNGA versus IllustrisTNG _ arXiv Version/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
